Randomized benchmarking for individual quantum gates

Any technology requires precise benchmarking of its components, and the quantum technologies are no exception. Randomized benchmarking allows for the relatively resource economical estimation of the average gate fidelity of quantum gates from the Clifford group, assuming identical noise levels for all gates, making use of suitable sequences of randomly chosen Clifford gates. In this work, we report significant progress on randomized benchmarking, by showing that it can be done for individual quantum gates outside the Clifford group, even for varying noise levels per quantum gate. This is possible at little overhead of quantum resources, but at the expense of a significant classical computational cost. At the heart of our analysis is a representation-theoretic framework that we develop here which is brought into contact with classical estimation techniques based on bootstrapping and matrix pencils. We demonstrate the functioning of the scheme at hand of benchmarking tensor powers of T-gates. Apart from its practical relevance, we expect this insight to be relevant as it highlights the role of assumptions made on unknown noise processes when characterizing quantum gates at high precision.

==> SingleTgateDiffL.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,1.00000,1.00000}%
\definecolor{mycolor2}{rgb}{1.00000,0.00000,1.00000}%
%
\begin{tikzpicture}

\begin{axis}[%
width=5cm,
height=3.5cm,
at={(0.758in,0.481in)},
scale only axis,
xmode=log,
xmin=0.0001,
xmax=0.3,
xminorticks=true,
xlabel style={font=\color{white!15!black}},
xlabel={$\varepsilon$},
ymode=log,
ymin=0.934,
ymax=1,
yminorticks=true,
ylabel style={font=\color{white!15!black}},
ylabel={Average fidelity},
axis background/.style={fill=white},
log ticks with fixed point,
  ytick={0.93,0.94,0.95,0.96,0.97,0.98,0.99,1},
legend style={at={(0.03,0.03)}, anchor=south west, legend cell align=left, align=left, draw=white!15!black},
title = a) Single $T$-gate
]
\addplot [color=green, mark=star, mark options={solid, green}]
  table[row sep=crcr]{%
0.25	0.961216164333898\\
0.1	0.993689281548141\\
0.075	0.996445247806328\\
0.05	0.998418529834012\\
0.025	0.99960439525793\\
0.01	0.999936692611343\\
0.0075	0.999964389095566\\
0.005	0.999984172773166\\
0.001	0.999999366906067\\
0.00075	0.999999643884613\\
0.0005	0.999999841726479\\
0.00025	0.999999960431617\\
0.0001	0.999999993669059\\
};
\addlegendentry{exact}

\addplot [color=blue, draw=none, mark=+, mark options={solid, blue}]
  table[row sep=crcr]{%
0.25	0.934797722053867\\
0.1	0.959204296349462\\
0.075	0.997868681726074\\
0.05	0.99810731810789\\
0.025	0.999746603328733\\
0.01	0.999762999289977\\
0.0075	0.999763397391754\\
0.005	0.999764043934608\\
0.001	0.999764702861453\\
0.00075	0.99976471711686\\
0.0005	0.999764722636768\\
0.00025	0.999764727814991\\
0.0001	0.999764729248173\\
};
\addlegendentry{$\ell_{\rm max}=250$}

\addplot [color=mycolor1, draw=none, mark=o, mark options={solid, mycolor1}]
  table[row sep=crcr]{%
0.25	0.956081727249872\\
0.1	0.989378181209837\\
0.075	0.991011369151223\\
0.05	0.999199198579759\\
0.025	0.999859715902881\\
0.01	0.999875777649633\\
0.0075	0.999876787311165\\
0.005	0.999877255596501\\
0.001	0.999877782594483\\
0.00075	0.999877793742817\\
0.0005	0.999877799649014\\
0.00025	0.999877803355181\\
0.0001	0.999877804255751\\
};
\addlegendentry{$\ell_{\rm max}=500$}

\addplot [color=mycolor2, draw=none, mark=asterisk, mark options={solid, mycolor2}]
  table[row sep=crcr]{%
0.25	0.957903015915412\\
0.1	0.991450852064247\\
0.075	0.993529189101237\\
0.05	0.993919124087091\\
0.025	0.999403625285765\\
0.01	0.999912149780454\\
0.0075	0.999912999488163\\
0.005	0.999913616428109\\
0.001	0.999913961477776\\
0.00075	0.999913968609546\\
0.0005	0.999913975089569\\
0.00025	0.999913978527229\\
0.0001	0.999913979333914\\
};
\addlegendentry{$\ell_{\rm max}=750$}

\addplot [color=red, draw=none, mark=diamond, mark options={solid, red}]
  table[row sep=crcr]{%
0.25	0.95819404570331\\
0.1	0.992011572397993\\
0.075	0.994565860999904\\
0.05	0.995689006782236\\
0.025	0.999656259141478\\
0.01	0.999933784489676\\
0.0075	0.999934705552258\\
0.005	0.999935326775883\\
0.001	0.999935707518685\\
0.00075	0.999935714657056\\
0.0005	0.999935721254813\\
0.00025	0.999935724631182\\
0.0001	0.999935725502069\\
};
\addlegendentry{$\ell_{\rm max}=1000$}

\end{axis}
\end{tikzpicture}% 

==> SingleTgateL1000.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
width=5cm,
height=3.5cm,
at={(0.758in,0.481in)},
scale only axis,
xmode=log,
xmin=0.0001,
xmax=0.3,
xminorticks=true,
xlabel style={font=\color{white!15!black}},
xlabel={$\varepsilon$},
ymode=log,
ymin=0.955,
ymax=1,
yminorticks=true,
ylabel style={font=\color{white!15!black}},
ylabel={Average fidelity},
log ticks with fixed point,
 ytick={0.95,0.96,0.97,0.98,0.99,1},
axis background/.style={fill=white},
legend style={at={(0.03,0.03)}, anchor=south west, legend cell align=left, align=left, draw=white!15!black},
title = a) Single $T$-gate
]
\addplot [color=green, mark=star, mark options={solid, green}]
  table[row sep=crcr]{%
0.25	0.961216164333898\\
0.1	0.993689281548141\\
0.075	0.996445247806328\\
0.05	0.998418529834012\\
0.025	0.99960439525793\\
0.01	0.999936692611343\\
0.0075	0.999964389095566\\
0.005	0.999984172773166\\
0.001	0.999999366906067\\
0.00075	0.999999643884613\\
0.0005	0.999999841726479\\
0.00025	0.999999960431617\\
0.0001	0.999999993669059\\
};
\addlegendentry{Exact}

\addplot [color=red, draw=none, mark=diamond, mark options={solid, red}]
  table[row sep=crcr]{%
0.25	0.95819404570331\\
0.1	0.992011572397993\\
0.075	0.994565860999904\\
0.05	0.995689006782236\\
0.025	0.999656259141478\\
0.01	0.999933784489676\\
0.0075	0.999934705552258\\
0.005	0.999935326775883\\
0.001	0.999935707518685\\
0.00075	0.999935714657056\\
0.0005	0.999935721254813\\
0.00025	0.999935724631182\\
0.0001	0.999935725502069\\
};
\addlegendentry{$\ell_{\rm max}=1000$}

\end{axis}
\end{tikzpicture}% 

==> TwoTgateDiffL.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,1.00000,1.00000}%
\definecolor{mycolor2}{rgb}{1.00000,0.00000,1.00000}%
%
\begin{tikzpicture}

\begin{axis}[%
width=5cm,
height=3.5cm,
at={(0.758in,0.481in)},
scale only axis,
xmode=log,
xmin=0.0001,
xmax=0.3,
xminorticks=true,
xlabel style={font=\color{white!15!black}},
xlabel={$\varepsilon$},
ymode=log,
ymin=0.916,
ymax=1,
yminorticks=true,
log ticks with fixed point,
ylabel style={font=\color{white!15!black}},
ylabel={Average fidelity},
axis background/.style={fill=white},
 ytick={0.92,0.94,0.96,0.98,1},
legend style={at={(0.03,0.03)}, anchor=south west, legend cell align=left, align=left, draw=white!15!black},
title = b) Two $T$-gates
]
\addplot [color=green, mark=star, mark options={solid, green}]
  table[row sep=crcr]{%
0.25	0.955599621528699\\
0.1	0.992779986621878\\
0.075	0.995933267284508\\
0.05	0.998190823404482\\
0.025	0.999547444708307\\
0.01	0.99992757945052\\
0.0075	0.999959262892308\\
0.005	0.99998189444464\\
0.001	0.999999275772435\\
0.00075	0.99999959262194\\
0.0005	0.999999818943067\\
0.00025	0.999999954735764\\
0.0001	0.999999992757722\\
};
\addlegendentry{exact}

\addplot [color=blue, draw=none, mark=+, mark options={solid, blue}]
  table[row sep=crcr]{%
0.25	0.918753599122689\\
0.1	0.946209862913782\\
0.075	0.952782888305632\\
0.05	0.99808147138166\\
0.025	0.999937193658746\\
0.01	0.999943845656611\\
0.0075	0.99994450691629\\
0.005	0.99994487236685\\
0.001	0.999945121406362\\
0.00075	0.999945126343808\\
0.0005	0.999945129315958\\
0.00025	0.99994513156581\\
0.0001	0.999945132173975\\
};
\addlegendentry{$\ell_{\rm max}=400$}

\addplot [color=mycolor1, draw=none, mark=o, mark options={solid, mycolor1}]
  table[row sep=crcr]{%
0.25	0.948707449774685\\
0.1	0.980062041002898\\
0.075	0.965041863114239\\
0.05	0.997566513191391\\
0.025	0.999963006011722\\
0.01	0.999015198029445\\
0.0075	0.999970183361754\\
0.005	0.999970480194217\\
0.001	0.999970700661578\\
0.00075	0.999970704550382\\
0.0005	0.99997070691381\\
0.00025	0.999970708697329\\
0.0001	0.999970709098975\\
};
\addlegendentry{$\ell_{\rm max}=800$}

\addplot [color=mycolor2, draw=none, mark=asterisk, mark options={solid, mycolor2}]
  table[row sep=crcr]{%
0.25	0.938280032592868\\
0.1	0.979288706915633\\
0.075	0.987841406931175\\
0.05	0.997242075016938\\
0.025	0.999348555188482\\
0.01	0.999361872256461\\
0.0075	0.999370169399582\\
0.005	0.999980330228397\\
0.001	0.99998052936544\\
0.00075	0.999980532819821\\
0.0005	0.999980535523402\\
0.00025	0.999980537180701\\
0.0001	0.999980537597283\\
};
\addlegendentry{$\ell_{\rm max}=1200$}

\addplot [color=red, draw=none, mark=diamond, mark options={solid, red}]
  table[row sep=crcr]{%
0.25	0.946332790532535\\
0.1	0.981998562806013\\
0.075	0.988101343775015\\
0.05	0.996220207729844\\
0.025	0.999494824073737\\
0.01	0.999547258420346\\
0.0075	0.999519503263093\\
0.005	0.999984944901642\\
0.001	0.999985132478225\\
0.00075	0.999985135892277\\
0.0005	0.999985138309175\\
0.00025	0.999985139826357\\
0.0001	0.999985140212543\\
};
\addlegendentry{$\ell_{\rm max}=1600$}

\end{axis}
\end{tikzpicture}% 

==> twoTgateL1600.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
width=5cm,
height=3.5cm,
at={(0.758in,0.481in)},
scale only axis,
xmode=log,
xmin=0.0001,
xmax=0.3,
xminorticks=true,
xlabel style={font=\color{white!15!black}},
xlabel={$\varepsilon$},
ymode=log,
ymin=0.916,
ymax=1,
yminorticks=true,
log ticks with fixed point,
ylabel style={font=\color{white!15!black}},
ylabel={Average fidelity},
axis background/.style={fill=white},
 ytick={0.92,0.94,0.96,0.98,1},
legend style={at={(0.03,0.03)}, anchor=south west, legend cell align=left, align=left, draw=white!15!black},
title = b) Two $T$-gates
]
\addplot [color=green, mark=star, mark options={solid, green}]
  table[row sep=crcr]{%
0.25	0.955599621528699\\
0.1	0.992779986621878\\
0.075	0.995933267284508\\
0.05	0.998190823404482\\
0.025	0.999547444708307\\
0.01	0.99992757945052\\
0.0075	0.999959262892308\\
0.005	0.99998189444464\\
0.001	0.999999275772435\\
0.00075	0.99999959262194\\
0.0005	0.999999818943067\\
0.00025	0.999999954735764\\
0.0001	0.999999992757722\\
};
\addlegendentry{Exact}

\addplot [color=red, draw=none, mark=diamond, mark options={solid, red}]
  table[row sep=crcr]{%
0.25	0.946332790532535\\
0.1	0.981998562806013\\
0.075	0.988101343775015\\
0.05	0.996220207729844\\
0.025	0.999494824073737\\
0.01	0.999547258420346\\
0.0075	0.999519503263093\\
0.005	0.999984944901642\\
0.001	0.999985132478225\\
0.00075	0.999985135892277\\
0.0005	0.999985138309175\\
0.00025	0.999985139826357\\
0.0001	0.999985140212543\\
};
\addlegendentry{$\ell_{\rm max}=1600$}

\end{axis}

\end{tikzpicture}% 
